A Minimal Closed-Form Solution for Multi-Perspective Pose Estimation using Points and Lines

We propose a minimal solution for pose estimation using both points and lines for a multi-perspective camera. In this paper, we treat the multi-perspective camera as a collection of rigidly attached perspective cameras. These type of imaging devices are useful for several computer vision applications that require a large coverage such as surveillance, self-driving cars, and motion-capture studios. While prior methods have considered the cases using solely points or lines, the hybrid case involving both points and lines has not been solved for multi-perspective cameras. We present the solutions for two cases. In the first case, we are given 2D to 3D correspondences for two points and one line. In the later case, we are given 2D to 3D correspondences for one point and two lines. We show that the solution for the case of two points and one line can be formulated as a fourth degree equation. This is interesting because we can get a closed-form solution and thereby achieve high computational efficiency. The later case involving two lines and one point can be mapped to an eighth degree equation. We show simulations and real experiments to demonstrate the advantages and benefits over existing methods.

==> README.txt <==

To make a sample ECCV paper, copy the contents of this directory
somewhere, and type

 latex eccv2018submission
 bibtex eccv2018submission
 latex eccv2018submission
 latex eccv2018submission

or 

 pdflatex eccv2018submission
 bibtex eccv2018submission
 pdflatex eccv2018submission
 pdflatex eccv2018submission


==> files/SuppMat/polynomial.txt <==
%% Dij is the jth elements of the vector \mathbf{d}_i^{\mathcal{C}}
%% Cij is the jth elements of the vector \mathbf{c}_i^{\mathcal{C}}
%% dj is the jth elements of the vector \bat{\mathbf{l}}_3^{\mathcal{W}}
%% mj is the jth elements of the vector \tilde{\mathbf{l}}_3^{\mathcal{W}}
%% Pij is the jth elements of the vector \bm{\Pi}_3^{\mathcal{C}}
%% P1j is the jth element of the vector \mathbf{p}_2^{\mathcal{C}}

%%%%%%%%%%%%%%%%%%%%%%%%%
%% AUX
%%%%%%%%%%%%%%%%%%%%%%%%%
cc11 = P13^6*Pi3^2*d1^4 - 2*P13^5*Pi3^2*d1^3*m2 + P13^4*Pi3^2*d1^2*m2^2;
 
cc21 = 2*D13*P13^4*Pi3^2*d1^2*d3*m2 - 2*D11*P13^5*Pi1*Pi3*d1^3*d3 - 2*D12*P13^5*Pi2*Pi3*d1^3*d3 - 2*D13*P13^5*Pi3^2*d1^3*d3 + 2*D11*P13^4*Pi1*Pi3*d1^2*d3*m2 + 2*D12*P13^4*Pi2*Pi3*d1^2*d3*m2;
 
cc22 = 2*P13^4*Pi3*Pi4*d1^2*d3*m2 - 2*P13^5*Pi3*Pi4*d1^3*d3 - 2*C11*P13^5*Pi1*Pi3*d1^3*d3 - 2*C12*P13^5*Pi2*Pi3*d1^3*d3 - 2*C13*P13^5*Pi3^2*d1^3*d3 + 2*C13*P13^4*Pi3^2*d1^2*d3*m2 + 2*C11*P13^4*Pi1*Pi3*d1^2*d3*m2 + 2*C12*P13^4*Pi2*Pi3*d1^2*d3*m2;
 
cc31 = D11^2*P13^4*Pi1^2*d1^2*d3^2 + 2*D11*D12*P13^4*Pi1*Pi2*d1^2*d3^2 - 2*D11*D13*P13^4*Pi1*Pi3*d1^4 + 2*D11*D13*P13^4*Pi1*Pi3*d1^2*d3^2 + 2*D11*D13*P13^3*Pi1*Pi3*d1^3*m2 + D12^2*P13^4*Pi2^2*d1^2*d3^2 - 2*D12*D13*P13^4*Pi2*Pi3*d1^4 + 2*D12*D13*P13^4*Pi2*Pi3*d1^2*d3^2 + 2*D12*D13*P13^3*Pi2*Pi3*d1^3*m2 + D13^2*P13^4*Pi3^2*d1^2*d3^2 - 2*D13^2*P13^3*Pi3^2*d1^3*m2 + 2*D13^2*P13^2*Pi3^2*d1^2*m2^2;
 
cc32 = 2*D13*P13^3*Pi3*Pi4*d1^3*m2 - 2*D13*P13^4*Pi3*Pi4*d1^4 - 4*C13*D13*P13^3*Pi3^2*d1^3*m2 + 2*D11*P13^4*Pi1*Pi4*d1^2*d3^2 + 2*D12*P13^4*Pi2*Pi4*d1^2*d3^2 + 2*D13*P13^4*Pi3*Pi4*d1^2*d3^2 + 2*C11*D11*P13^4*Pi1^2*d1^2*d3^2 + 2*C12*D12*P13^4*Pi2^2*d1^2*d3^2 + 2*C13*D13*P13^4*Pi3^2*d1^2*d3^2 + 4*C13*D13*P13^2*Pi3^2*d1^2*m2^2 - 2*C11*D13*P13^4*Pi1*Pi3*d1^4 - 2*C13*D11*P13^4*Pi1*Pi3*d1^4 - 2*C12*D13*P13^4*Pi2*Pi3*d1^4 - 2*C13*D12*P13^4*Pi2*Pi3*d1^4 + 2*C11*D13*P13^3*Pi1*Pi3*d1^3*m2 + 2*C13*D11*P13^3*Pi1*Pi3*d1^3*m2 + 2*C12*D13*P13^3*Pi2*Pi3*d1^3*m2 + 2*C13*D12*P13^3*Pi2*Pi3*d1^3*m2 + 2*C11*D12*P13^4*Pi1*Pi2*d1^2*d3^2 + 2*C12*D11*P13^4*Pi1*Pi2*d1^2*d3^2 + 2*C11*D13*P13^4*Pi1*Pi3*d1^2*d3^2 + 2*C13*D11*P13^4*Pi1*Pi3*d1^2*d3^2 + 2*C12*D13*P13^4*Pi2*Pi3*d1^2*d3^2 + 2*C13*D12*P13^4*Pi2*Pi3*d1^2*d3^2;
 
cc33 = C11^2*P13^4*Pi1^2*d1^2*d3^2 + 2*C11*C12*P13^4*Pi1*Pi2*d1^2*d3^2 - 2*C11*C13*P13^4*Pi1*Pi3*d1^4 + 2*C11*C13*P13^4*Pi1*Pi3*d1^2*d3^2 + 2*C11*C13*P13^3*Pi1*Pi3*d1^3*m2 + 2*C11*P13^4*Pi1*Pi4*d1^2*d3^2 + C12^2*P13^4*Pi2^2*d1^2*d3^2 - 2*C12*C13*P13^4*Pi2*Pi3*d1^4 + 2*C12*C13*P13^4*Pi2*Pi3*d1^2*d3^2 + 2*C12*C13*P13^3*Pi2*Pi3*d1^3*m2 + 2*C12*P13^4*Pi2*Pi4*d1^2*d3^2 + C13^2*P13^4*Pi3^2*d1^2*d3^2 - 2*C13^2*P13^3*Pi3^2*d1^3*m2 + 2*C13^2*P13^2*Pi3^2*d1^2*m2^2 - 2*C13*P13^4*Pi3*Pi4*d1^4 + 2*C13*P13^4*Pi3*Pi4*d1^2*d3^2 + 2*C13*P13^3*Pi3*Pi4*d1^3*m2 - P13^6*Pi1^2*d1^2*d2^2 - P13^6*Pi2^2*d1^2*d2^2 + 2*P13^5*Pi1^2*d1*d2^2*m2 + 2*P13^5*Pi1^2*d1*d2*d3*m3 + 2*P13^5*Pi2^2*d1*d2^2*m2 + 2*P13^5*Pi2^2*d1*d2*d3*m3 - P13^4*Pi1^2*d2^2*m2^2 - 2*P13^4*Pi1^2*d2*d3*m2*m3 - P13^4*Pi1^2*d3^2*m3^2 - P13^4*Pi2^2*d2^2*m2^2 - 2*P13^4*Pi2^2*d2*d3*m2*m3 - P13^4*Pi2^2*d3^2*m3^2 + P13^4*Pi3^2*d1^2*m3^2 + P13^4*Pi4^2*d1^2*d3^2;
 
cc41 = 2*d3*D11^2*D13*P13^3*Pi1^2*d1^3 + 4*d3*D11*D12*D13*P13^3*Pi1*Pi2*d1^3 + 2*d3*D11*D13^2*P13^3*Pi1*Pi3*d1^3 + 2*d3*m2*D11*D13^2*P13^2*Pi1*Pi3*d1^2 + 2*d3*D12^2*D13*P13^3*Pi2^2*d1^3 + 2*d3*D12*D13^2*P13^3*Pi2*Pi3*d1^3 + 2*d3*m2*D12*D13^2*P13^2*Pi2*Pi3*d1^2 + 2*d3*m2*D13^3*P13^2*Pi3^2*d1^2;
 
cc42 = 2*C13*d3*D11^2*P13^3*Pi1^2*d1^3 + 4*C13*d3*D11*D12*P13^3*Pi1*Pi2*d1^3 + 4*C11*d3*D11*D13*P13^3*Pi1^2*d1^3 + 4*C12*d3*D11*D13*P13^3*Pi1*Pi2*d1^3 + 4*C13*d3*D11*D13*P13^3*Pi1*Pi3*d1^3 + 4*Pi4*d3*D11*D13*P13^3*Pi1*d1^3 + 4*C13*d3*m2*D11*D13*P13^2*Pi1*Pi3*d1^2 + 2*C13*d3*D12^2*P13^3*Pi2^2*d1^3 + 4*C11*d3*D12*D13*P13^3*Pi1*Pi2*d1^3 + 4*C12*d3*D12*D13*P13^3*Pi2^2*d1^3 + 4*C13*d3*D12*D13*P13^3*Pi2*Pi3*d1^3 + 4*Pi4*d3*D12*D13*P13^3*Pi2*d1^3 + 4*C13*d3*m2*D12*D13*P13^2*Pi2*Pi3*d1^2 + 2*C11*d3*D13^2*P13^3*Pi1*Pi3*d1^3 + 2*C12*d3*D13^2*P13^3*Pi2*Pi3*d1^3 + 2*Pi4*d3*D13^2*P13^3*Pi3*d1^3 + 2*C11*d3*m2*D13^2*P13^2*Pi1*Pi3*d1^2 + 2*C12*d3*m2*D13^2*P13^2*Pi2*Pi3*d1^2 + 6*C13*d3*m2*D13^2*P13^2*Pi3^2*d1^2 + 2*Pi4*d3*m2*D13^2*P13^2*Pi3*d1^2;
 
cc43 = 2*D13*d3*C11^2*P13^3*Pi1^2*d1^3 + 4*D13*d3*C11*C12*P13^3*Pi1*Pi2*d1^3 + 4*D11*d3*C11*C13*P13^3*Pi1^2*d1^3 + 4*D12*d3*C11*C13*P13^3*Pi1*Pi2*d1^3 + 4*D13*d3*C11*C13*P13^3*Pi1*Pi3*d1^3 + 4*D13*d3*m2*C11*C13*P13^2*Pi1*Pi3*d1^2 + 4*D13*d3*C11*P13^3*Pi1*Pi4*d1^3 + 2*D13*d3*C12^2*P13^3*Pi2^2*d1^3 + 4*D11*d3*C12*C13*P13^3*Pi1*Pi2*d1^3 + 4*D12*d3*C12*C13*P13^3*Pi2^2*d1^3 + 4*D13*d3*C12*C13*P13^3*Pi2*Pi3*d1^3 + 4*D13*d3*m2*C12*C13*P13^2*Pi2*Pi3*d1^2 + 4*D13*d3*C12*P13^3*Pi2*Pi4*d1^3 + 2*D11*d3*C13^2*P13^3*Pi1*Pi3*d1^3 + 2*D12*d3*C13^2*P13^3*Pi2*Pi3*d1^3 + 2*D11*d3*m2*C13^2*P13^2*Pi1*Pi3*d1^2 + 2*D12*d3*m2*C13^2*P13^2*Pi2*Pi3*d1^2 + 6*D13*d3*m2*C13^2*P13^2*Pi3^2*d1^2 + 4*D11*d3*C13*P13^3*Pi1*Pi4*d1^3 + 4*D12*d3*C13*P13^3*Pi2*Pi4*d1^3 + 4*D13*d3*C13*P13^3*Pi3*Pi4*d1^3 + 4*D13*d3*m2*C13*P13^2*Pi3*Pi4*d1^2 + 2*D13*d2*P13^4*Pi1^2*d1^2*m3 - 2*D11*d2*P13^4*Pi1*Pi3*d1^2*m3 + 2*D13*d2*P13^4*Pi2^2*d1^2*m3 - 2*D12*d2*P13^4*Pi2*Pi3*d1^2*m3 - 2*D13*d3*P13^3*Pi1^2*d1*m3^2 - 2*D13*d2*m2*P13^3*Pi1^2*d1*m3 - 2*D13*d3*P13^3*Pi2^2*d1*m3^2 - 2*D13*d2*m2*P13^3*Pi2^2*d1*m3 - 2*D13*d3*P13^3*Pi3^2*d1*m3^2 - 2*D13*d2*m2*P13^3*Pi3^2*d1*m3 + 2*D13*d3*P13^3*Pi4^2*d1^3;
 
cc44 = 2*d3*C11^2*C13*P13^3*Pi1^2*d1^3 + 4*d3*C11*C12*C13*P13^3*Pi1*Pi2*d1^3 + 2*d3*C11*C13^2*P13^3*Pi1*Pi3*d1^3 + 2*d3*m2*C11*C13^2*P13^2*Pi1*Pi3*d1^2 + 4*d3*C11*C13*P13^3*Pi1*Pi4*d1^3 - 2*d2*C11*P13^4*Pi1*Pi3*d1^2*m3 + 2*d3*C12^2*C13*P13^3*Pi2^2*d1^3 + 2*d3*C12*C13^2*P13^3*Pi2*Pi3*d1^3 + 2*d3*m2*C12*C13^2*P13^2*Pi2*Pi3*d1^2 + 4*d3*C12*C13*P13^3*Pi2*Pi4*d1^3 - 2*d2*C12*P13^4*Pi2*Pi3*d1^2*m3 + 2*d3*m2*C13^3*P13^2*Pi3^2*d1^2 + 2*d3*C13^2*P13^3*Pi3*Pi4*d1^3 + 2*d3*m2*C13^2*P13^2*Pi3*Pi4*d1^2 + 2*d2*C13*P13^4*Pi1^2*d1^2*m3 + 2*d2*C13*P13^4*Pi2^2*d1^2*m3 - 2*d3*C13*P13^3*Pi1^2*d1*m3^2 - 2*d2*m2*C13*P13^3*Pi1^2*d1*m3 - 2*d3*C13*P13^3*Pi2^2*d1*m3^2 - 2*d2*m2*C13*P13^3*Pi2^2*d1*m3 - 2*d3*C13*P13^3*Pi3^2*d1*m3^2 - 2*d2*m2*C13*P13^3*Pi3^2*d1*m3 + 2*d3*C13*P13^3*Pi4^2*d1^3 - 2*d2*P13^4*Pi3*Pi4*d1^2*m3;
 
cc51 = D11^2*D13^2*P13^2*Pi1^2*d1^4 + 2*D11*D12*D13^2*P13^2*Pi1*Pi2*d1^4 + 2*D11*D13^3*P13*Pi1*Pi3*d1^3*m2 + D12^2*D13^2*P13^2*Pi2^2*d1^4 + 2*D12*D13^3*P13*Pi2*Pi3*d1^3*m2 + D13^4*Pi3^2*d1^2*m2^2;
 
cc52 = 2*C13*D11^2*D13*P13^2*Pi1^2*d1^4 + 4*C13*D11*D12*D13*P13^2*Pi1*Pi2*d1^4 + 2*C11*D11*D13^2*P13^2*Pi1^2*d1^4 + 2*C12*D11*D13^2*P13^2*Pi1*Pi2*d1^4 + 2*Pi4*D11*D13^2*P13^2*Pi1*d1^4 + 6*C13*D11*D13^2*P13*Pi1*Pi3*d1^3*m2 + 2*C13*D12^2*D13*P13^2*Pi2^2*d1^4 + 2*C11*D12*D13^2*P13^2*Pi1*Pi2*d1^4 + 2*C12*D12*D13^2*P13^2*Pi2^2*d1^4 + 2*Pi4*D12*D13^2*P13^2*Pi2*d1^4 + 6*C13*D12*D13^2*P13*Pi2*Pi3*d1^3*m2 + 2*C11*D13^3*P13*Pi1*Pi3*d1^3*m2 + 2*C12*D13^3*P13*Pi2*Pi3*d1^3*m2 + 2*Pi4*D13^3*P13*Pi3*d1^3*m2 + 4*C13*D13^3*Pi3^2*d1^2*m2^2;
 
cc53 = C11^2*D13^2*P13^2*Pi1^2*d1^4 + 2*C11*C12*D13^2*P13^2*Pi1*Pi2*d1^4 + 4*C11*C13*D11*D13*P13^2*Pi1^2*d1^4 + 4*C11*C13*D12*D13*P13^2*Pi1*Pi2*d1^4 + 6*C11*C13*D13^2*P13*Pi1*Pi3*d1^3*m2 + 2*C11*D13^2*P13^2*Pi1*Pi4*d1^4 + C12^2*D13^2*P13^2*Pi2^2*d1^4 + 4*C12*C13*D11*D13*P13^2*Pi1*Pi2*d1^4 + 4*C12*C13*D12*D13*P13^2*Pi2^2*d1^4 + 6*C12*C13*D13^2*P13*Pi2*Pi3*d1^3*m2 + 2*C12*D13^2*P13^2*Pi2*Pi4*d1^4 + C13^2*D11^2*P13^2*Pi1^2*d1^4 + 2*C13^2*D11*D12*P13^2*Pi1*Pi2*d1^4 + 6*C13^2*D11*D13*P13*Pi1*Pi3*d1^3*m2 + C13^2*D12^2*P13^2*Pi2^2*d1^4 + 6*C13^2*D12*D13*P13*Pi2*Pi3*d1^3*m2 + 6*C13^2*D13^2*Pi3^2*d1^2*m2^2 + 4*C13*D11*D13*P13^2*Pi1*Pi4*d1^4 + 4*C13*D12*D13*P13^2*Pi2*Pi4*d1^4 + 6*C13*D13^2*P13*Pi3*Pi4*d1^3*m2 + D11^2*P13^4*Pi1^2*d1^2*d2^2 + 2*D11*D12*P13^4*Pi1*Pi2*d1^2*d2^2 + 2*D11*D13*P13^3*Pi1*Pi3*d1*d2^2*m2 + 2*D11*D13*P13^3*Pi1*Pi3*d1*d2*d3*m3 + D12^2*P13^4*Pi2^2*d1^2*d2^2 + 2*D12*D13*P13^3*Pi2*Pi3*d1*d2^2*m2 + 2*D12*D13*P13^3*Pi2*Pi3*d1*d2*d3*m3 - D13^2*P13^2*Pi1^2*d1^2*m3^2 - D13^2*P13^2*Pi2^2*d1^2*m3^2 + D13^2*P13^2*Pi3^2*d2^2*m2^2 + 2*D13^2*P13^2*Pi3^2*d2*d3*m2*m3 + D13^2*P13^2*Pi3^2*d3^2*m3^2 + D13^2*P13^2*Pi4^2*d1^4;
 
cc54 = 2*D13*C11^2*C13*P13^2*Pi1^2*d1^4 + 4*D13*C11*C12*C13*P13^2*Pi1*Pi2*d1^4 + 2*D11*C11*C13^2*P13^2*Pi1^2*d1^4 + 2*D12*C11*C13^2*P13^2*Pi1*Pi2*d1^4 + 6*D13*C11*C13^2*P13*Pi1*Pi3*d1^3*m2 + 4*D13*C11*C13*P13^2*Pi1*Pi4*d1^4 + 2*D11*C11*P13^4*Pi1^2*d1^2*d2^2 + 2*D12*C11*P13^4*Pi1*Pi2*d1^2*d2^2 + 2*D13*C11*P13^3*Pi1*Pi3*d1*d2^2*m2 + 2*D13*C11*P13^3*Pi1*Pi3*d1*d2*d3*m3 + 2*D13*C12^2*C13*P13^2*Pi2^2*d1^4 + 2*D11*C12*C13^2*P13^2*Pi1*Pi2*d1^4 + 2*D12*C12*C13^2*P13^2*Pi2^2*d1^4 + 6*D13*C12*C13^2*P13*Pi2*Pi3*d1^3*m2 + 4*D13*C12*C13*P13^2*Pi2*Pi4*d1^4 + 2*D11*C12*P13^4*Pi1*Pi2*d1^2*d2^2 + 2*D12*C12*P13^4*Pi2^2*d1^2*d2^2 + 2*D13*C12*P13^3*Pi2*Pi3*d1*d2^2*m2 + 2*D13*C12*P13^3*Pi2*Pi3*d1*d2*d3*m3 + 2*D11*C13^3*P13*Pi1*Pi3*d1^3*m2 + 2*D12*C13^3*P13*Pi2*Pi3*d1^3*m2 + 4*D13*C13^3*Pi3^2*d1^2*m2^2 + 2*D11*C13^2*P13^2*Pi1*Pi4*d1^4 + 2*D12*C13^2*P13^2*Pi2*Pi4*d1^4 + 6*D13*C13^2*P13*Pi3*Pi4*d1^3*m2 + 2*D11*C13*P13^3*Pi1*Pi3*d1*d2^2*m2 + 2*D11*C13*P13^3*Pi1*Pi3*d1*d2*d3*m3 + 2*D12*C13*P13^3*Pi2*Pi3*d1*d2^2*m2 + 2*D12*C13*P13^3*Pi2*Pi3*d1*d2*d3*m3 - 2*D13*C13*P13^2*Pi1^2*d1^2*m3^2 - 2*D13*C13*P13^2*Pi2^2*d1^2*m3^2 + 2*D13*C13*P13^2*Pi3^2*d2^2*m2^2 + 4*D13*C13*P13^2*Pi3^2*d2*d3*m2*m3 + 2*D13*C13*P13^2*Pi3^2*d3^2*m3^2 + 2*D13*C13*P13^2*Pi4^2*d1^4 + 2*D11*P13^4*Pi1*Pi4*d1^2*d2^2 + 2*D12*P13^4*Pi2*Pi4*d1^2*d2^2 + 2*D13*P13^3*Pi3*Pi4*d1*d2^2*m2 + 2*D13*P13^3*Pi3*Pi4*d1*d2*d3*m3;
 
cc55 = C11^2*C13^2*P13^2*Pi1^2*d1^4 + C11^2*P13^4*Pi1^2*d1^2*d2^2 + 2*C11*C12*C13^2*P13^2*Pi1*Pi2*d1^4 + 2*C11*C12*P13^4*Pi1*Pi2*d1^2*d2^2 + 2*C11*C13^3*P13*Pi1*Pi3*d1^3*m2 + 2*C11*C13^2*P13^2*Pi1*Pi4*d1^4 + 2*C11*C13*P13^3*Pi1*Pi3*d1*d2^2*m2 + 2*C11*C13*P13^3*Pi1*Pi3*d1*d2*d3*m3 + 2*C11*P13^4*Pi1*Pi4*d1^2*d2^2 + C12^2*C13^2*P13^2*Pi2^2*d1^4 + C12^2*P13^4*Pi2^2*d1^2*d2^2 + 2*C12*C13^3*P13*Pi2*Pi3*d1^3*m2 + 2*C12*C13^2*P13^2*Pi2*Pi4*d1^4 + 2*C12*C13*P13^3*Pi2*Pi3*d1*d2^2*m2 + 2*C12*C13*P13^3*Pi2*Pi3*d1*d2*d3*m3 + 2*C12*P13^4*Pi2*Pi4*d1^2*d2^2 + C13^4*Pi3^2*d1^2*m2^2 + 2*C13^3*P13*Pi3*Pi4*d1^3*m2 - C13^2*P13^2*Pi1^2*d1^2*m3^2 - C13^2*P13^2*Pi2^2*d1^2*m3^2 + C13^2*P13^2*Pi3^2*d2^2*m2^2 + 2*C13^2*P13^2*Pi3^2*d2*d3*m2*m3 + C13^2*P13^2*Pi3^2*d3^2*m3^2 + C13^2*P13^2*Pi4^2*d1^4 + 2*C13*P13^3*Pi3*Pi4*d1*d2^2*m2 + 2*C13*P13^3*Pi3*Pi4*d1*d2*d3*m3 + P13^4*Pi4^2*d1^2*d2^2;

%%%%%%%%%%%%%%%%%
% COEFFICIENTS
%%%%%%%%%%%%%%%%%

b1 = P13^6*Pi3^2*d1^4 - 2*P13^5*Pi3^2*d1^3*m2 + P13^4*Pi3^2*d1^2*m2^2;

b2 = 2*D13*P13^4*^2*d1^2*d3*m2 - 2*D11*P13^5*Pi1*Pi3*d1^3*d3 - 2*D12*P13^5*Pi2*Pi3*d1^3*d3 - 2*D13*P13^5*Pi3^2*d1^3*d3 + 2*D11*P13^4*Pi1*Pi3*d1^2*d3*m2 + 2*D12*P13^4*Pi2*Pi3*d1^2*d3*m2;

b3 = 2*P13^4*Pi3*Pi4*d1^2*d3*m2 - 2*P13^5*Pi3*Pi4*d1^3*d3 - 2*C11*P13^5*Pi1*Pi3*d1^3*d3 - 2*C12*P13^5*Pi2*Pi3*d1^3*d3 - 2*C13*P13^5*Pi3^2*d1^3*d3 + 2*C13*P13^4*Pi3^2*d1^2*d3*m2 + 2*C11*P13^4*Pi1*Pi3*d1^2*d3*m2 + 2*C12*P13^4*Pi2*Pi3*d1^2*d3*m2;

b4 = D11^2*P13^4*Pi1^2*d1^2*d3^2 + 2*D11*D12*P13^4*Pi1*Pi2*d1^2*d3^2 - 2*D11*D13*P13^4*Pi1*Pi3*d1^4 + 2*D11*D13*P13^4*Pi1*Pi3*d1^2*d3^2 + 2*D11*D13*P13^3*Pi1*Pi3*d1^3*m2 + D12^2*P13^4*Pi2^2*d1^2*d3^2 - 2*D12*D13*P13^4*Pi2*Pi3*d1^4 + 2*D12*D13*P13^4*Pi2*Pi3*d1^2*d3^2 + 2*D12*D13*P13^3*Pi2*Pi3*d1^3*m2 + D13^2*P13^4*Pi3^2*d1^2*d3^2 - 2*D13^2*P13^3*Pi3^2*d1^3*m2 + 2*D13^2*P13^2*Pi3^2*d1^2*m2^2;

b5 = 2*D13*P13^3*Pi3*Pi4*d1^3*m2 - 2*D13*P13^4*Pi3*Pi4*d1^4 - 4*C13*D13*P13^3*Pi3^2*d1^3*m2 + 2*D11*P13^4*Pi1*Pi4*d1^2*d3^2 + 2*D12*P13^4*Pi2*Pi4*d1^2*d3^2 + 2*D13*P13^4*Pi3*Pi4*d1^2*d3^2 + 2*C11*D11*P13^4*Pi1^2*d1^2*d3^2 + 2*C12*D12*P13^4*Pi2^2*d1^2*d3^2 + 2*C13*D13*P13^4*Pi3^2*d1^2*d3^2 + 4*C13*D13*P13^2*Pi3^2*d1^2*m2^2 - 2*C11*D13*P13^4*Pi1*Pi3*d1^4 - 2*C13*D11*P13^4*Pi1*Pi3*d1^4 - 2*C12*D13*P13^4*Pi2*Pi3*d1^4 - 2*C13*D12*P13^4*Pi2*Pi3*d1^4 + 2*C11*D13*P13^3*Pi1*Pi3*d1^3*m2 + 2*C13*D11*P13^3*Pi1*Pi3*d1^3*m2 + 2*C12*D13*P13^3*Pi2*Pi3*d1^3*m2 + 2*C13*D12*P13^3*Pi2*Pi3*d1^3*m2 + 2*C11*D12*P13^4*Pi1*Pi2*d1^2*d3^2 + 2*C12*D11*P13^4*Pi1*Pi2*d1^2*d3^2 + 2*C11*D13*P13^4*Pi1*Pi3*d1^2*d3^2 + 2*C13*D11*P13^4*Pi1*Pi3*d1^2*d3^2 + 2*C12*D13*P13^4*Pi2*Pi3*d1^2*d3^2 + 2*C13*D12*P13^4*Pi2*Pi3*d1^2*d3^2;

b6 = C11^2*P13^4*Pi1^2*d1^2*d3^2 + 2*C11*C12*P13^4*Pi1*Pi2*d1^2*d3^2 - 2*C11*C13*P13^4*Pi1*Pi3*d1^4 + 2*C11*C13*P13^4*Pi1*Pi3*d1^2*d3^2 + 2*C11*C13*P13^3*Pi1*Pi3*d1^3*m2 + 2*C11*P13^4*Pi1*Pi4*d1^2*d3^2 + C12^2*P13^4*Pi2^2*d1^2*d3^2 - 2*C12*C13*P13^4*Pi2*Pi3*d1^4 + 2*C12*C13*P13^4*Pi2*Pi3*d1^2*d3^2 + 2*C12*C13*P13^3*Pi2*Pi3*d1^3*m2 + 2*C12*P13^4*Pi2*Pi4*d1^2*d3^2 + C13^2*P13^4*Pi3^2*d1^2*d3^2 - 2*C13^2*P13^3*Pi3^2*d1^3*m2 + 2*C13^2*P13^2*Pi3^2*d1^2*m2^2 - 2*C13*P13^4*Pi3*Pi4*d1^4 + 2*C13*P13^4*Pi3*Pi4*d1^2*d3^2 + 2*C13*P13^3*Pi3*Pi4*d1^3*m2 - P13^6*Pi1^2*d1^2*d2^2 - P13^6*Pi2^2*d1^2*d2^2 + 2*P13^5*Pi1^2*d1*d2^2*m2 + 2*P13^5*Pi1^2*d1*d2*d3*m3 + 2*P13^5*Pi2^2*d1*d2^2*m2 + 2*P13^5*Pi2^2*d1*d2*d3*m3 - P13^4*Pi1^2*d2^2*m2^2 - 2*P13^4*Pi1^2*d2*d3*m2*m3 - P13^4*Pi1^2*d3^2*m3^2 - P13^4*Pi2^2*d2^2*m2^2 - 2*P13^4*Pi2^2*d2*d3*m2*m3 - P13^4*Pi2^2*d3^2*m3^2 + P13^4*Pi3^2*d1^2*m3^2 + P13^4*Pi4^2*d1^2*d3^2;

b7 = 2*d3*D11^2*D13*P13^3*Pi1^2*d1^3 + 4*d3*D11*D12*D13*P13^3*Pi1*Pi2*d1^3 + 2*d3*D11*D13^2*P13^3*Pi1*Pi3*d1^3 + 2*d3*m2*D11*D13^2*P13^2*Pi1*Pi3*d1^2 + 2*d3*D12^2*D13*P13^3*Pi2^2*d1^3 + 2*d3*D12*D13^2*P13^3*Pi2*Pi3*d1^3 + 2*d3*m2*D12*D13^2*P13^2*Pi2*Pi3*d1^2 + 2*d3*m2*D13^3*P13^2*Pi3^2*d1^2;

b8 = 2*C13*d3*D11^2*P13^3*Pi1^2*d1^3 + 4*C13*d3*D11*D12*P13^3*Pi1*Pi2*d1^3 + 4*C11*d3*D11*D13*P13^3*Pi1^2*d1^3 + 4*C12*d3*D11*D13*P13^3*Pi1*Pi2*d1^3 + 4*C13*d3*D11*D13*P13^3*Pi1*Pi3*d1^3 + 4*Pi4*d3*D11*D13*P13^3*Pi1*d1^3 + 4*C13*d3*m2*D11*D13*P13^2*Pi1*Pi3*d1^2 + 2*C13*d3*D12^2*P13^3*Pi2^2*d1^3 + 4*C11*d3*D12*D13*P13^3*Pi1*Pi2*d1^3 + 4*C12*d3*D12*D13*P13^3*Pi2^2*d1^3 + 4*C13*d3*D12*D13*P13^3*Pi2*Pi3*d1^3 + 4*Pi4*d3*D12*D13*P13^3*Pi2*d1^3 + 4*C13*d3*m2*D12*D13*P13^2*Pi2*Pi3*d1^2 + 2*C11*d3*D13^2*P13^3*Pi1*Pi3*d1^3 + 2*C12*d3*D13^2*P13^3*Pi2*Pi3*d1^3 + 2*Pi4*d3*D13^2*P13^3*Pi3*d1^3 + 2*C11*d3*m2*D13^2*P13^2*Pi1*Pi3*d1^2 + 2*C12*d3*m2*D13^2*P13^2*Pi2*Pi3*d1^2 + 6*C13*d3*m2*D13^2*P13^2*Pi3^2*d1^2 + 2*Pi4*d3*m2*D13^2*P13^2*Pi3*d1^2;

b9 = 2*D13*d3*C11^2*P13^3*Pi1^2*d1^3 + 4*D13*d3*C11*C12*P13^3*Pi1*Pi2*d1^3 + 4*D11*d3*C11*C13*P13^3*Pi1^2*d1^3 + 4*D12*d3*C11*C13*P13^3*Pi1*Pi2*d1^3 + 4*D13*d3*C11*C13*P13^3*Pi1*Pi3*d1^3 + 4*D13*d3*m2*C11*C13*P13^2*Pi1*Pi3*d1^2 + 4*D13*d3*C11*P13^3*Pi1*Pi4*d1^3 + 2*D13*d3*C12^2*P13^3*Pi2^2*d1^3 + 4*D11*d3*C12*C13*P13^3*Pi1*Pi2*d1^3 + 4*D12*d3*C12*C13*P13^3*Pi2^2*d1^3 + 4*D13*d3*C12*C13*P13^3*Pi2*Pi3*d1^3 + 4*D13*d3*m2*C12*C13*P13^2*Pi2*Pi3*d1^2 + 4*D13*d3*C12*P13^3*Pi2*Pi4*d1^3 + 2*D11*d3*C13^2*P13^3*Pi1*Pi3*d1^3 + 2*D12*d3*C13^2*P13^3*Pi2*Pi3*d1^3 + 2*D11*d3*m2*C13^2*P13^2*Pi1*Pi3*d1^2 + 2*D12*d3*m2*C13^2*P13^2*Pi2*Pi3*d1^2 + 6*D13*d3*m2*C13^2*P13^2*Pi3^2*d1^2 + 4*D11*d3*C13*P13^3*Pi1*Pi4*d1^3 + 4*D12*d3*C13*P13^3*Pi2*Pi4*d1^3 + 4*D13*d3*C13*P13^3*Pi3*Pi4*d1^3 + 4*D13*d3*m2*C13*P13^2*Pi3*Pi4*d1^2 + 2*D13*d2*P13^4*Pi1^2*d1^2*m3 - 2*D11*d2*P13^4*Pi1*Pi3*d1^2*m3 + 2*D13*d2*P13^4*Pi2^2*d1^2*m3 - 2*D12*d2*P13^4*Pi2*Pi3*d1^2*m3 - 2*D13*d3*P13^3*Pi1^2*d1*m3^2 - 2*D13*d2*m2*P13^3*Pi1^2*d1*m3 - 2*D13*d3*P13^3*Pi2^2*d1*m3^2 - 2*D13*d2*m2*P13^3*Pi2^2*d1*m3 - 2*D13*d3*P13^3*Pi3^2*d1*m3^2 - 2*D13*d2*m2*P13^3*Pi3^2*d1*m3 + 2*D13*d3*P13^3*Pi4^2*d1^3;

b10 = 2*d3*C11^2*C13*P13^3*Pi1^2*d1^3 + 4*d3*C11*C12*C13*P13^3*Pi1*Pi2*d1^3 + 2*d3*C11*C13^2*P13^3*Pi1*Pi3*d1^3 + 2*d3*m2*C11*C13^2*P13^2*Pi1*Pi3*d1^2 + 4*d3*C11*C13*P13^3*Pi1*Pi4*d1^3 - 2*d2*C11*P13^4*Pi1*Pi3*d1^2*m3 + 2*d3*C12^2*C13*P13^3*Pi2^2*d1^3 + 2*d3*C12*C13^2*P13^3*Pi2*Pi3*d1^3 + 2*d3*m2*C12*C13^2*P13^2*Pi2*Pi3*d1^2 + 4*d3*C12*C13*P13^3*Pi2*Pi4*d1^3 - 2*d2*C12*P13^4*Pi2*Pi3*d1^2*m3 + 2*d3*m2*C13^3*P13^2*Pi3^2*d1^2 + 2*d3*C13^2*P13^3*Pi3*Pi4*d1^3 + 2*d3*m2*C13^2*P13^2*Pi3*Pi4*d1^2 + 2*d2*C13*P13^4*Pi1^2*d1^2*m3 + 2*d2*C13*P13^4*Pi2^2*d1^2*m3 - 2*d3*C13*P13^3*Pi1^2*d1*m3^2 - 2*d2*m2*C13*P13^3*Pi1^2*d1*m3 - 2*d3*C13*P13^3*Pi2^2*d1*m3^2 - 2*d2*m2*C13*P13^3*Pi2^2*d1*m3 - 2*d3*C13*P13^3*Pi3^2*d1*m3^2 - 2*d2*m2*C13*P13^3*Pi3^2*d1*m3 + 2*d3*C13*P13^3*Pi4^2*d1^3 - 2*d2*P13^4*Pi3*Pi4*d1^2*m3;

b11 = D11^2*D13^2*P13^2*Pi1^2*d1^4 + 2*D11*D12*D13^2*P13^2*Pi1*Pi2*d1^4 + 2*D11*D13^3*P13*Pi1*Pi3*d1^3*m2 + D12^2*D13^2*P13^2*Pi2^2*d1^4 + 2*D12*D13^3*P13*Pi2*Pi3*d1^3*m2 + D13^4*Pi3^2*d1^2*m2^2;

b12 = 2*C13*D11^2*D13*P13^2*Pi1^2*d1^4 + 4*C13*D11*D12*D13*P13^2*Pi1*Pi2*d1^4 + 2*C11*D11*D13^2*P13^2*Pi1^2*d1^4 + 2*C12*D11*D13^2*P13^2*Pi1*Pi2*d1^4 + 2*Pi4*D11*D13^2*P13^2*Pi1*d1^4 + 6*C13*D11*D13^2*P13*Pi1*Pi3*d1^3*m2 + 2*C13*D12^2*D13*P13^2*Pi2^2*d1^4 + 2*C11*D12*D13^2*P13^2*Pi1*Pi2*d1^4 + 2*C12*D12*D13^2*P13^2*Pi2^2*d1^4 + 2*Pi4*D12*D13^2*P13^2*Pi2*d1^4 + 6*C13*D12*D13^2*P13*Pi2*Pi3*d1^3*m2 + 2*C11*D13^3*P13*Pi1*Pi3*d1^3*m2 + 2*C12*D13^3*P13*Pi2*Pi3*d1^3*m2 + 2*Pi4*D13^3*P13*Pi3*d1^3*m2 + 4*C13*D13^3*Pi3^2*d1^2*m2^2;

b13 = C11^2*D13^2*P13^2*Pi1^2*d1^4 + 2*C11*C12*D13^2*P13^2*Pi1*Pi2*d1^4 + 4*C11*C13*D11*D13*P13^2*Pi1^2*d1^4 + 4*C11*C13*D12*D13*P13^2*Pi1*Pi2*d1^4 + 6*C11*C13*D13^2*P13*Pi1*Pi3*d1^3*m2 + 2*C11*D13^2*P13^2*Pi1*Pi4*d1^4 + C12^2*D13^2*P13^2*Pi2^2*d1^4 + 4*C12*C13*D11*D13*P13^2*Pi1*Pi2*d1^4 + 4*C12*C13*D12*D13*P13^2*Pi2^2*d1^4 + 6*C12*C13*D13^2*P13*Pi2*Pi3*d1^3*m2 + 2*C12*D13^2*P13^2*Pi2*Pi4*d1^4 + C13^2*D11^2*P13^2*Pi1^2*d1^4 + 2*C13^2*D11*D12*P13^2*Pi1*Pi2*d1^4 + 6*C13^2*D11*D13*P13*Pi1*Pi3*d1^3*m2 + C13^2*D12^2*P13^2*Pi2^2*d1^4 + 6*C13^2*D12*D13*P13*Pi2*Pi3*d1^3*m2 + 6*C13^2*D13^2*Pi3^2*d1^2*m2^2 + 4*C13*D11*D13*P13^2*Pi1*Pi4*d1^4 + 4*C13*D12*D13*P13^2*Pi2*Pi4*d1^4 + 6*C13*D13^2*P13*Pi3*Pi4*d1^3*m2 + D11^2*P13^4*Pi1^2*d1^2*d2^2 + 2*D11*D12*P13^4*Pi1*Pi2*d1^2*d2^2 + 2*D11*D13*P13^3*Pi1*Pi3*d1*d2^2*m2 + 2*D11*D13*P13^3*Pi1*Pi3*d1*d2*d3*m3 + D12^2*P13^4*Pi2^2*d1^2*d2^2 + 2*D12*D13*P13^3*Pi2*Pi3*d1*d2^2*m2 + 2*D12*D13*P13^3*Pi2*Pi3*d1*d2*d3*m3 - D13^2*P13^2*Pi1^2*d1^2*m3^2 - D13^2*P13^2*Pi2^2*d1^2*m3^2 + D13^2*P13^2*Pi3^2*d2^2*m2^2 + 2*D13^2*P13^2*Pi3^2*d2*d3*m2*m3 + D13^2*P13^2*Pi3^2*d3^2*m3^2 + D13^2*P13^2*Pi4^2*d1^4;

b14 = 2*D13*C11^2*C13*P13^2*Pi1^2*d1^4 + 4*D13*C11*C12*C13*P13^2*Pi1*Pi2*d1^4 + 2*D11*C11*C13^2*P13^2*Pi1^2*d1^4 + 2*D12*C11*C13^2*P13^2*Pi1*Pi2*d1^4 + 6*D13*C11*C13^2*P13*Pi1*Pi3*d1^3*m2 + 4*D13*C11*C13*P13^2*Pi1*Pi4*d1^4 + 2*D11*C11*P13^4*Pi1^2*d1^2*d2^2 + 2*D12*C11*P13^4*Pi1*Pi2*d1^2*d2^2 + 2*D13*C11*P13^3*Pi1*Pi3*d1*d2^2*m2 + 2*D13*C11*P13^3*Pi1*Pi3*d1*d2*d3*m3 + 2*D13*C12^2*C13*P13^2*Pi2^2*d1^4 + 2*D11*C12*C13^2*P13^2*Pi1*Pi2*d1^4 + 2*D12*C12*C13^2*P13^2*Pi2^2*d1^4 + 6*D13*C12*C13^2*P13*Pi2*Pi3*d1^3*m2 + 4*D13*C12*C13*P13^2*Pi2*Pi4*d1^4 + 2*D11*C12*P13^4*Pi1*Pi2*d1^2*d2^2 + 2*D12*C12*P13^4*Pi2^2*d1^2*d2^2 + 2*D13*C12*P13^3*Pi2*Pi3*d1*d2^2*m2 + 2*D13*C12*P13^3*Pi2*Pi3*d1*d2*d3*m3 + 2*D11*C13^3*P13*Pi1*Pi3*d1^3*m2 + 2*D12*C13^3*P13*Pi2*Pi3*d1^3*m2 + 4*D13*C13^3*Pi3^2*d1^2*m2^2 + 2*D11*C13^2*P13^2*Pi1*Pi4*d1^4 + 2*D12*C13^2*P13^2*Pi2*Pi4*d1^4 + 6*D13*C13^2*P13*Pi3*Pi4*d1^3*m2 + 2*D11*C13*P13^3*Pi1*Pi3*d1*d2^2*m2 + 2*D11*C13*P13^3*Pi1*Pi3*d1*d2*d3*m3 + 2*D12*C13*P13^3*Pi2*Pi3*d1*d2^2*m2 + 2*D12*C13*P13^3*Pi2*Pi3*d1*d2*d3*m3 - 2*D13*C13*P13^2*Pi1^2*d1^2*m3^2 - 2*D13*C13*P13^2*Pi2^2*d1^2*m3^2 + 2*D13*C13*P13^2*Pi3^2*d2^2*m2^2 + 4*D13*C13*P13^2*Pi3^2*d2*d3*m2*m3 + 2*D13*C13*P13^2*Pi3^2*d3^2*m3^2 + 2*D13*C13*P13^2*Pi4^2*d1^4 + 2*D11*P13^4*Pi1*Pi4*d1^2*d2^2 + 2*D12*P13^4*Pi2*Pi4*d1^2*d2^2 + 2*D13*P13^3*Pi3*Pi4*d1*d2^2*m2 + 2*D13*P13^3*Pi3*Pi4*d1*d2*d3*m3;

b15 = C11^2*C13^2*P13^2*Pi1^2*d1^4 + C11^2*P13^4*Pi1^2*d1^2*d2^2 + 2*C11*C12*C13^2*P13^2*Pi1*Pi2*d1^4 + 2*C11*C12*P13^4*Pi1*Pi2*d1^2*d2^2 + 2*C11*C13^3*P13*Pi1*Pi3*d1^3*m2 + 2*C11*C13^2*P13^2*Pi1*Pi4*d1^4 + 2*C11*C13*P13^3*Pi1*Pi3*d1*d2^2*m2 + 2*C11*C13*P13^3*Pi1*Pi3*d1*d2*d3*m3 + 2*C11*P13^4*Pi1*Pi4*d1^2*d2^2 + C12^2*C13^2*P13^2*Pi2^2*d1^4 + C12^2*P13^4*Pi2^2*d1^2*d2^2 + 2*C12*C13^3*P13*Pi2*Pi3*d1^3*m2 + 2*C12*C13^2*P13^2*Pi2*Pi4*d1^4 + 2*C12*C13*P13^3*Pi2*Pi3*d1*d2^2*m2 + 2*C12*C13*P13^3*Pi2*Pi3*d1*d2*d3*m3 + 2*C12*P13^4*Pi2*Pi4*d1^2*d2^2 + C13^4*Pi3^2*d1^2*m2^2 + 2*C13^3*P13*Pi3*Pi4*d1^3*m2 - C13^2*P13^2*Pi1^2*d1^2*m3^2 - C13^2*P13^2*Pi2^2*d1^2*m3^2 + C13^2*P13^2*Pi3^2*d2^2*m2^2 + 2*C13^2*P13^2*Pi3^2*d2*d3*m2*m3 + C13^2*P13^2*Pi3^2*d3^2*m3^2 + C13^2*P13^2*Pi4^2*d1^4 + 2*C13*P13^3*Pi3*Pi4*d1*d2^2*m2 + 2*C13*P13^3*Pi3*Pi4*d1*d2*d3*m3 + P13^4*Pi4^2*d1^2*d2^2;

b16 = (- cc21^2 + 2*cc11*cc31)/(cc11^2);

b17 = (2*cc11*cc32 - 2*cc21*cc22)/(cc11^2);

b18 = (- cc22^2 + 2*cc11*cc33)/(cc11^2);

b19 = (cc31^2 + 2*cc11*cc51 - 2*cc21*cc41)/(cc11^2);

b20 = (2*cc11*cc52 - 2*cc21*cc42 - 2*cc22*cc41 + 2*cc31*cc32)/(cc11^2);

b21 = (cc32^2 + 2*cc11*cc53 - 2*cc21*cc43 - 2*cc22*cc42 + 2*cc31*cc33)/(cc11^2)

b22 = (2*cc11*cc54 - 2*cc21*cc44 - 2*cc22*cc43 + 2*cc32*cc33)/(cc11^2)

b23 = (cc33^2 + 2*cc11*cc55 - 2*cc22*cc44)/(cc11^2)

b24 = (- cc41^2 + 2*cc31*cc51)/(cc11^2)

b25 = (2*cc31*cc52 + 2*cc32*cc51 - 2*cc41*cc42)/(cc11^2)

b26 = (- cc42^2 + 2*cc31*cc53 + 2*cc32*cc52 + 2*cc33*cc51 - 2*cc41*cc43)/(cc11^2)

b27 = (2*cc31*cc54 + 2*cc32*cc53 + 2*cc33*cc52 - 2*cc41*cc44 - 2*cc42*cc43)/(cc11^2)

b28 = (- cc43^2 + 2*cc31*cc55 + 2*cc32*cc54 + 2*cc33*cc53 - 2*cc42*cc44)/(cc11^2)

b29 = (2*cc32*cc55 + 2*cc33*cc54 - 2*cc43*cc44)/(cc11^2)

b30 = (- cc44^2 + 2*cc33*cc55)/(cc11^2)

b31 = (cc51^2)/(cc11^2)

b32 = (2*cc51*cc52)/(cc11^2)

b33 = (cc52^2 + 2*cc51*cc53)/(cc11^2)

b34 = (2*cc51*cc54 + 2*cc52*cc53)/(cc11^2)

b35 = (cc53^2 + 2*cc51*cc55 + 2*cc52*cc54)/(cc11^2)

b36 = (2*cc52*cc55 + 2*cc53*cc54)/(cc11^2)

b37 = (cc54^2 + 2*cc53*cc55)/(cc11^2)

b38 = 2*cc54*cc55/(cc11^2)

b39 = cc55^2/(cc11^2)

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Final polynomial coefficients
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

f1 = D13^8*cc11^2 - 2*D13^6*P13^2*cc11*cc31 + D13^6*P13^2*cc21^2 + 2*D13^4*P13^4*cc11*cc51 - 2*D13^4*P13^4*cc21*cc41 + D13^4*P13^4*cc31^2 - 2*D13^2*P13^6*cc31*cc51 + D13^2*P13^6*cc41^2 + P13^8*cc51^2;

f2 = 8*C13*D13^7*cc11^2 - 2*cc32*D13^6*P13^2*cc11 + 2*cc22*D13^6*P13^2*cc21 - 12*C13*D13^5*P13^2*cc11*cc31 + 6*C13*D13^5*P13^2*cc21^2 + 2*cc52*D13^4*P13^4*cc11 - 2*cc42*D13^4*P13^4*cc21 + 2*cc32*D13^4*P13^4*cc31 - 2*cc22*D13^4*P13^4*cc41 + 8*C13*cc51*D13^3*P13^4*cc11 - 8*C13*D13^3*P13^4*cc21*cc41 + 4*C13*D13^3*P13^4*cc31^2 - 2*cc52*D13^2*P13^6*cc31 + 2*cc42*D13^2*P13^6*cc41 - 2*cc32*cc51*D13^2*P13^6 - 4*C13*cc51*D13*P13^6*cc31 + 2*C13*D13*P13^6*cc41^2 + 2*cc51*cc52*P13^8;

f3 = 28*C13^2*D13^6*cc11^2 - 30*C13^2*D13^4*P13^2*cc11*cc31 + 15*C13^2*D13^4*P13^2*cc21^2 + 12*cc51*C13^2*D13^2*P13^4*cc11 - 12*C13^2*D13^2*P13^4*cc21*cc41 + 6*C13^2*D13^2*P13^4*cc31^2 - 2*cc51*C13^2*P13^6*cc31 + C13^2*P13^6*cc41^2 - 12*C13*D13^5*P13^2*cc11*cc32 + 12*C13*D13^5*P13^2*cc21*cc22 + 8*C13*D13^3*P13^4*cc11*cc52 - 8*C13*D13^3*P13^4*cc21*cc42 - 8*C13*D13^3*P13^4*cc22*cc41 + 8*C13*D13^3*P13^4*cc31*cc32 - 4*C13*D13*P13^6*cc31*cc52 - 4*cc51*C13*D13*P13^6*cc32 + 4*C13*D13*P13^6*cc41*cc42 - 4*D13^6*P13^2*cc11^2 - 2*cc33*D13^6*P13^2*cc11 + D13^6*P13^2*cc22^2 + 6*D13^4*P13^4*cc11*cc31 + 2*cc53*D13^4*P13^4*cc11 - 3*D13^4*P13^4*cc21^2 - 2*cc43*D13^4*P13^4*cc21 - 2*D13^4*P13^4*cc22*cc42 + 2*cc33*D13^4*P13^4*cc31 + D13^4*P13^4*cc32^2 - 4*cc51*D13^2*P13^6*cc11 + 4*D13^2*P13^6*cc21*cc41 - 2*D13^2*P13^6*cc31^2 - 2*cc53*D13^2*P13^6*cc31 - 2*D13^2*P13^6*cc32*cc52 + 2*cc43*D13^2*P13^6*cc41 + D13^2*P13^6*cc42^2 - 2*cc33*cc51*D13^2*P13^6 + 2*cc51*P13^8*cc31 - P13^8*cc41^2 + P13^8*cc52^2 + 2*cc51*cc53*P13^8;

f4 = 56*C13^3*D13^5*cc11^2 + 2*P13^8*cc31*cc52 + 2*P13^8*cc32*cc51 - 2*P13^8*cc41*cc42 + 2*P13^8*cc51*cc54 + 2*P13^8*cc52*cc53 + 20*C13^3*D13^3*P13^2*cc21^2 - 4*C13*D13*P13^6*cc31^2 + 2*C13*D13*P13^6*cc42^2 - 2*C13^2*P13^6*cc31*cc52 - 2*C13^2*P13^6*cc32*cc51 + 2*C13^2*P13^6*cc41*cc42 + 6*D13^4*P13^4*cc11*cc32 - 6*D13^4*P13^4*cc21*cc22 - 4*D13^2*P13^6*cc11*cc52 + 4*D13^2*P13^6*cc21*cc42 + 4*D13^2*P13^6*cc22*cc41 - 4*D13^2*P13^6*cc31*cc32 + 2*D13^4*P13^4*cc11*cc54 - 2*D13^4*P13^4*cc21*cc44 - 2*D13^4*P13^4*cc22*cc43 + 2*D13^4*P13^4*cc32*cc33 - 2*D13^2*P13^6*cc31*cc54 - 2*D13^2*P13^6*cc32*cc53 - 2*D13^2*P13^6*cc33*cc52 + 2*D13^2*P13^6*cc41*cc44 + 2*D13^2*P13^6*cc42*cc43 - 24*C13*D13^5*P13^2*cc11^2 - 12*C13*D13^3*P13^4*cc21^2 + 6*C13*D13^5*P13^2*cc22^2 + 4*C13^3*D13*P13^4*cc31^2 + 4*C13*D13^3*P13^4*cc32^2 - 40*C13^3*D13^3*P13^2*cc11*cc31 - 30*C13^2*D13^4*P13^2*cc11*cc32 + 30*C13^2*D13^4*P13^2*cc21*cc22 + 12*C13^2*D13^2*P13^4*cc11*cc52 - 12*C13^2*D13^2*P13^4*cc21*cc42 - 12*C13^2*D13^2*P13^4*cc22*cc41 + 12*C13^2*D13^2*P13^4*cc31*cc32 - 8*C13*D13*P13^6*cc11*cc51 + 8*C13*D13*P13^6*cc21*cc41 - 4*C13*D13*P13^6*cc31*cc53 - 4*C13*D13*P13^6*cc32*cc52 - 4*C13*D13*P13^6*cc33*cc51 + 4*C13*D13*P13^6*cc41*cc43 + 24*C13*D13^3*P13^4*cc11*cc31 - 12*C13*D13^5*P13^2*cc11*cc33 + 8*C13^3*D13*P13^4*cc11*cc51 - 8*C13^3*D13*P13^4*cc21*cc41 + 8*C13*D13^3*P13^4*cc11*cc53 - 8*C13*D13^3*P13^4*cc21*cc43 - 8*C13*D13^3*P13^4*cc22*cc42 + 8*C13*D13^3*P13^4*cc31*cc33;

f5 = P13^8*cc31^2 - P13^8*cc42^2 + P13^8*cc53^2 + 70*C13^4*D13^4*cc11^2 - 2*C13^2*P13^6*cc31^2 + C13^4*P13^4*cc31^2 + C13^2*P13^6*cc42^2 + 6*D13^4*P13^4*cc11^2 + 3*D13^2*P13^6*cc21^2 - 3*D13^4*P13^4*cc22^2 - 2*D13^2*P13^6*cc32^2 + D13^4*P13^4*cc33^2 + D13^2*P13^6*cc43^2 + 2*P13^8*cc11*cc51 - 2*P13^8*cc21*cc41 + 2*P13^8*cc31*cc53 + 2*P13^8*cc32*cc52 + 2*P13^8*cc33*cc51 - 2*P13^8*cc41*cc43 + 2*P13^8*cc51*cc55 + 2*P13^8*cc52*cc54 - 60*C13^2*D13^4*P13^2*cc11^2 - 18*C13^2*D13^2*P13^4*cc21^2 + 15*C13^4*D13^2*P13^2*cc21^2 + 15*C13^2*D13^4*P13^2*cc22^2 + 6*C13^2*D13^2*P13^4*cc32^2 - 4*C13^2*P13^6*cc11*cc51 + 4*C13^2*P13^6*cc21*cc41 + 2*C13^4*P13^4*cc11*cc51 - 2*C13^4*P13^4*cc21*cc41 - 2*C13^2*P13^6*cc31*cc53 - 2*C13^2*P13^6*cc32*cc52 - 2*C13^2*P13^6*cc33*cc51 + 2*C13^2*P13^6*cc41*cc43 - 6*D13^2*P13^6*cc11*cc31 + 6*D13^4*P13^4*cc11*cc33 - 4*D13^2*P13^6*cc11*cc53 + 4*D13^2*P13^6*cc21*cc43 + 4*D13^2*P13^6*cc22*cc42 - 4*D13^2*P13^6*cc31*cc33 + 2*D13^4*P13^4*cc11*cc55 - 2*D13^4*P13^4*cc22*cc44 - 2*D13^2*P13^6*cc31*cc55 - 2*D13^2*P13^6*cc32*cc54 - 2*D13^2*P13^6*cc33*cc53 + 2*D13^2*P13^6*cc42*cc44 + 36*C13^2*D13^2*P13^4*cc11*cc31 - 30*C13^4*D13^2*P13^2*cc11*cc31 - 40*C13^3*D13^3*P13^2*cc11*cc32 + 40*C13^3*D13^3*P13^2*cc21*cc22 - 30*C13^2*D13^4*P13^2*cc11*cc33 + 12*C13^2*D13^2*P13^4*cc11*cc53 - 12*C13^2*D13^2*P13^4*cc21*cc43 - 12*C13^2*D13^2*P13^4*cc22*cc42 + 12*C13^2*D13^2*P13^4*cc31*cc33 - 8*C13*D13*P13^6*cc11*cc52 + 8*C13*D13*P13^6*cc21*cc42 + 8*C13*D13*P13^6*cc22*cc41 - 8*C13*D13*P13^6*cc31*cc32 - 4*C13*D13*P13^6*cc31*cc54 - 4*C13*D13*P13^6*cc32*cc53 - 4*C13*D13*P13^6*cc33*cc52 + 4*C13*D13*P13^6*cc41*cc44 + 4*C13*D13*P13^6*cc42*cc43 + 24*C13*D13^3*P13^4*cc11*cc32 - 24*C13*D13^3*P13^4*cc21*cc22 + 8*C13^3*D13*P13^4*cc11*cc52 - 8*C13^3*D13*P13^4*cc21*cc42 - 8*C13^3*D13*P13^4*cc22*cc41 + 8*C13^3*D13*P13^4*cc31*cc32 + 8*C13*D13^3*P13^4*cc11*cc54 - 8*C13*D13^3*P13^4*cc21*cc44 - 8*C13*D13^3*P13^4*cc22*cc43 + 8*C13*D13^3*P13^4*cc32*cc33;

f6 = 56*C13^5*D13^3*cc11^2 + 2*P13^8*cc11*cc52 - 2*P13^8*cc21*cc42 - 2*P13^8*cc22*cc41 + 2*P13^8*cc31*cc32 + 2*P13^8*cc31*cc54 + 2*P13^8*cc32*cc53 + 2*P13^8*cc33*cc52 - 2*P13^8*cc41*cc44 - 2*P13^8*cc42*cc43 + 2*P13^8*cc52*cc55 + 2*P13^8*cc53*cc54 - 80*C13^3*D13^3*P13^2*cc11^2 + 20*C13^3*D13^3*P13^2*cc22^2 + 6*C13*D13*P13^6*cc21^2 - 4*C13*D13*P13^6*cc32^2 + 2*C13*D13*P13^6*cc43^2 - 4*C13^2*P13^6*cc11*cc52 + 4*C13^2*P13^6*cc21*cc42 + 4*C13^2*P13^6*cc22*cc41 - 4*C13^2*P13^6*cc31*cc32 + 2*C13^4*P13^4*cc11*cc52 - 2*C13^4*P13^4*cc21*cc42 - 2*C13^4*P13^4*cc22*cc41 + 2*C13^4*P13^4*cc31*cc32 - 2*C13^2*P13^6*cc31*cc54 - 2*C13^2*P13^6*cc32*cc53 - 2*C13^2*P13^6*cc33*cc52 + 2*C13^2*P13^6*cc41*cc44 + 2*C13^2*P13^6*cc42*cc43 - 6*D13^2*P13^6*cc11*cc32 + 6*D13^2*P13^6*cc21*cc22 - 4*D13^2*P13^6*cc11*cc54 + 4*D13^2*P13^6*cc21*cc44 + 4*D13^2*P13^6*cc22*cc43 - 4*D13^2*P13^6*cc32*cc33 - 2*D13^2*P13^6*cc32*cc55 - 2*D13^2*P13^6*cc33*cc54 + 2*D13^2*P13^6*cc43*cc44 + 24*C13*D13^3*P13^4*cc11^2 - 12*C13^3*D13*P13^4*cc21^2 + 6*C13^5*D13*P13^2*cc21^2 - 12*C13*D13^3*P13^4*cc22^2 + 4*C13^3*D13*P13^4*cc32^2 + 4*C13*D13^3*P13^4*cc33^2 + 36*C13^2*D13^2*P13^4*cc11*cc32 - 36*C13^2*D13^2*P13^4*cc21*cc22 - 30*C13^4*D13^2*P13^2*cc11*cc32 + 30*C13^4*D13^2*P13^2*cc21*cc22 - 40*C13^3*D13^3*P13^2*cc11*cc33 + 12*C13^2*D13^2*P13^4*cc11*cc54 - 12*C13^2*D13^2*P13^4*cc21*cc44 - 12*C13^2*D13^2*P13^4*cc22*cc43 + 12*C13^2*D13^2*P13^4*cc32*cc33 - 12*C13*D13*P13^6*cc11*cc31 - 8*C13*D13*P13^6*cc11*cc53 + 8*C13*D13*P13^6*cc21*cc43 + 8*C13*D13*P13^6*cc22*cc42 - 8*C13*D13*P13^6*cc31*cc33 - 4*C13*D13*P13^6*cc31*cc55 - 4*C13*D13*P13^6*cc32*cc54 - 4*C13*D13*P13^6*cc33*cc53 + 4*C13*D13*P13^6*cc42*cc44 + 24*C13^3*D13*P13^4*cc11*cc31 - 12*C13^5*D13*P13^2*cc11*cc31 + 24*C13*D13^3*P13^4*cc11*cc33 + 8*C13^3*D13*P13^4*cc11*cc53 - 8*C13^3*D13*P13^4*cc21*cc43 - 8*C13^3*D13*P13^4*cc22*cc42 + 8*C13^3*D13*P13^4*cc31*cc33 + 8*C13*D13^3*P13^4*cc11*cc55 - 8*C13*D13^3*P13^4*cc22*cc44;

f7 = P13^8*cc32^2 - P13^8*cc21^2 - P13^8*cc43^2 + P13^8*cc54^2 + 28*C13^6*D13^2*cc11^2 + 3*C13^2*P13^6*cc21^2 - 3*C13^4*P13^4*cc21^2 + C13^6*P13^2*cc21^2 - 2*C13^2*P13^6*cc32^2 + C13^4*P13^4*cc32^2 + C13^2*P13^6*cc43^2 - 4*D13^2*P13^6*cc11^2 + 3*D13^2*P13^6*cc22^2 - 2*D13^2*P13^6*cc33^2 + D13^2*P13^6*cc44^2 + 2*P13^8*cc11*cc31 + 2*P13^8*cc11*cc53 - 2*P13^8*cc21*cc43 - 2*P13^8*cc22*cc42 + 2*P13^8*cc31*cc33 + 2*P13^8*cc31*cc55 + 2*P13^8*cc32*cc54 + 2*P13^8*cc33*cc53 - 2*P13^8*cc42*cc44 + 2*P13^8*cc53*cc55 + 36*C13^2*D13^2*P13^4*cc11^2 - 60*C13^4*D13^2*P13^2*cc11^2 - 18*C13^2*D13^2*P13^4*cc22^2 + 15*C13^4*D13^2*P13^2*cc22^2 + 6*C13^2*D13^2*P13^4*cc33^2 - 6*C13^2*P13^6*cc11*cc31 + 6*C13^4*P13^4*cc11*cc31 - 2*C13^6*P13^2*cc11*cc31 - 4*C13^2*P13^6*cc11*cc53 + 4*C13^2*P13^6*cc21*cc43 + 4*C13^2*P13^6*cc22*cc42 - 4*C13^2*P13^6*cc31*cc33 + 2*C13^4*P13^4*cc11*cc53 - 2*C13^4*P13^4*cc21*cc43 - 2*C13^4*P13^4*cc22*cc42 + 2*C13^4*P13^4*cc31*cc33 - 2*C13^2*P13^6*cc31*cc55 - 2*C13^2*P13^6*cc32*cc54 - 2*C13^2*P13^6*cc33*cc53 + 2*C13^2*P13^6*cc42*cc44 - 6*D13^2*P13^6*cc11*cc33 - 4*D13^2*P13^6*cc11*cc55 + 4*D13^2*P13^6*cc22*cc44 - 2*D13^2*P13^6*cc33*cc55 + 36*C13^2*D13^2*P13^4*cc11*cc33 - 30*C13^4*D13^2*P13^2*cc11*cc33 + 12*C13^2*D13^2*P13^4*cc11*cc55 - 12*C13^2*D13^2*P13^4*cc22*cc44 - 12*C13*D13*P13^6*cc11*cc32 + 12*C13*D13*P13^6*cc21*cc22 - 8*C13*D13*P13^6*cc11*cc54 + 8*C13*D13*P13^6*cc21*cc44 + 8*C13*D13*P13^6*cc22*cc43 - 8*C13*D13*P13^6*cc32*cc33 - 4*C13*D13*P13^6*cc32*cc55 - 4*C13*D13*P13^6*cc33*cc54 + 4*C13*D13*P13^6*cc43*cc44 + 24*C13^3*D13*P13^4*cc11*cc32 - 24*C13^3*D13*P13^4*cc21*cc22 - 12*C13^5*D13*P13^2*cc11*cc32 + 12*C13^5*D13*P13^2*cc21*cc22 + 8*C13^3*D13*P13^4*cc11*cc54 - 8*C13^3*D13*P13^4*cc21*cc44 - 8*C13^3*D13*P13^4*cc22*cc43 + 8*C13^3*D13*P13^4*cc32*cc33;

f8 = 8*C13^7*D13*cc11^2 + 2*P13^8*cc11*cc32 - 2*P13^8*cc21*cc22 + 2*P13^8*cc11*cc54 - 2*P13^8*cc21*cc44 - 2*P13^8*cc22*cc43 + 2*P13^8*cc32*cc33 + 2*P13^8*cc32*cc55 + 2*P13^8*cc33*cc54 - 2*P13^8*cc43*cc44 + 2*P13^8*cc54*cc55 - 8*C13*D13*P13^6*cc11^2 + 6*C13*D13*P13^6*cc22^2 - 4*C13*D13*P13^6*cc33^2 + 2*C13*D13*P13^6*cc44^2 - 6*C13^2*P13^6*cc11*cc32 + 6*C13^2*P13^6*cc21*cc22 + 6*C13^4*P13^4*cc11*cc32 - 6*C13^4*P13^4*cc21*cc22 - 2*C13^6*P13^2*cc11*cc32 + 2*C13^6*P13^2*cc21*cc22 - 4*C13^2*P13^6*cc11*cc54 + 4*C13^2*P13^6*cc21*cc44 + 4*C13^2*P13^6*cc22*cc43 - 4*C13^2*P13^6*cc32*cc33 + 2*C13^4*P13^4*cc11*cc54 - 2*C13^4*P13^4*cc21*cc44 - 2*C13^4*P13^4*cc22*cc43 + 2*C13^4*P13^4*cc32*cc33 - 2*C13^2*P13^6*cc32*cc55 - 2*C13^2*P13^6*cc33*cc54 + 2*C13^2*P13^6*cc43*cc44 + 24*C13^3*D13*P13^4*cc11^2 - 24*C13^5*D13*P13^2*cc11^2 - 12*C13^3*D13*P13^4*cc22^2 + 6*C13^5*D13*P13^2*cc22^2 + 4*C13^3*D13*P13^4*cc33^2 - 12*C13*D13*P13^6*cc11*cc33 - 8*C13*D13*P13^6*cc11*cc55 + 8*C13*D13*P13^6*cc22*cc44 - 4*C13*D13*P13^6*cc33*cc55 + 24*C13^3*D13*P13^4*cc11*cc33 - 12*C13^5*D13*P13^2*cc11*cc33 + 8*C13^3*D13*P13^4*cc11*cc55 - 8*C13^3*D13*P13^4*cc22*cc44;

f9 = C13^8*cc11^2 - 4*C13^6*P13^2*cc11^2 - 2*C13^6*P13^2*cc11*cc33 + C13^6*P13^2*cc22^2 + 6*C13^4*P13^4*cc11^2 + 6*C13^4*P13^4*cc11*cc33 + 2*C13^4*P13^4*cc11*cc55 - 3*C13^4*P13^4*cc22^2 - 2*C13^4*P13^4*cc22*cc44 + C13^4*P13^4*cc33^2 - 4*C13^2*P13^6*cc11^2 - 6*C13^2*P13^6*cc11*cc33 - 4*C13^2*P13^6*cc11*cc55 + 3*C13^2*P13^6*cc22^2 + 4*C13^2*P13^6*cc22*cc44 - 2*C13^2*P13^6*cc33^2 - 2*C13^2*P13^6*cc33*cc55 + C13^2*P13^6*cc44^2 + P13^8*cc11^2 + 2*P13^8*cc11*cc33 + 2*P13^8*cc11*cc55 - P13^8*cc22^2 - 2*P13^8*cc22*cc44 + P13^8*cc33^2 + 2*P13^8*cc33*cc55 - P13^8*cc44^2 + P13^8*cc55^2;
